Tight SDP relaxations for cardinality-constrained problems

We model the cardinality-constrained portfolio problem using semidefinite matrices and investigate a relaxation using semidefinite programming. Experimental results show that this relaxation generates tight lower bounds and even achieves optimality on many instances from the literature. This underlines the modeling power of semidefinite programming for mixed-integer quadratic problems.

==> cardinality_average.csv <==
n,Optimality Gap,min,max,gap,min,max,time,Optimality Gap,,,gap,min,max,time,Optimality Gap,min,max,gap,min,max,time
200,0.840537902789411,0.639196483680587,0.910456782417176,0.000243931536222,0,0.002327304215797,4.05312269528707,0.757798112614504,0.634042808545018,0.839839600769286,0.000151486995105,0,0.001548061378261,4.52696158885956,0.593758671395664,0.416288090359734,0.705300763613384,0.000106017534831,0,0.000616612118192,4.24825749397278
300,0.860428837452379,0,0.93550277135987,0.000267043656075,0,0.004765123655825,13.2726219256719,0.802983190521068,0.137064737890971,0.882548157437901,0.000243438630544,0,0.004682181793085,12.2950302600861,0.673748650816037,0,0.785960468683739,0.000113536894155,0,0.001284153230759,12.0523473421733
400,0.916234098564432,0.588070653728639,0.950891650810019,2.0541561358794E-05,0,0.000326185352248,30.107376964887,0.858283533760437,0.566214563241464,0.905745194180192,6.94022612621448E-05,0,0.000531426752893,27.9159217039744,0.748507534295108,0.332067962009432,0.827399804412574,5.64568915205761E-05,0,0.000345365272628,27.7429266532262


==> cardinality_summary.csv <==
N 5,graph,bestObj,Optimality Gap,sdp,gap,time,10-bestObj,Optimality Gap,sdp,gap,time,20-bestObj,Optimality Gap,sdp,gap,time
200,orl200-005-a,34.0388259175257,0.846640761884643,34.032761636783,0.000178189498915,3.7214469909668,18.5179940997104,0.736757014031888,18.5179941005468,-4.51636807891657E-11,3.75956416130066,11.0645598104208,0.569367587124627,11.0614854399544,0.000277934684554,4.75709819793701
,orl200-005-b,42.0994131029935,0.853142670210509,42.0994131038523,-2.03996118975011E-11,3.59061288833618,23.5451820184544,0.754456269542118,23.539908003809,0.000224045677859,4.61229801177979,13.7853602503118,0.588128574420945,13.7853602505228,-1.53105458799319E-11,4.01511287689209
,orl200-005-c,71.4779052637416,0.835651215108002,71.4556042348272,0.000312096289063,3.40409588813782,38.1759412585974,0.724493636156069,38.1759412591755,-1.51435398061741E-11,3.31842613220215,22.7630784878355,0.549201947223751,22.7629035775776,7.68400468996011E-06,4.53276991844177
,orl200-005-d,37.3657273735256,0.860852212080068,37.3657273752908,-4.72390953618937E-11,3.01419711112976,20.3486380609861,0.759707809184343,20.3486380616046,-3.03916150861742E-11,3.73633408546448,12.0071069427236,0.599129756801596,12.0071069428611,-1.14526432272889E-11,4.26180505752564
,orl200-005-e,33.2523405000539,0.862141321307201,33.2523405012134,-3.48690597290659E-11,4.04484987258911,17.9093978339912,0.759776251070686,17.9093978345528,-3.13583645200838E-11,3.74126791954041,10.5426248795416,0.597794510627675,10.5426248799002,-3.40185365223263E-11,4.27822589874268
,orl200-005-f,67.7271004112249,0.845936281194468,67.6993017944677,0.000410618957956,4.62415099143982,37.219221235591,0.749137001796003,37.2115097945836,0.000207232682845,4.3235490322113,21.6111968661019,0.576871315615575,21.6105842272798,2.83490171172223E-05,4.23996710777283
,orl200-005-g,71.8480148379141,0.844016787374393,71.8480148426885,-6.64514761927004E-11,3.83506393432617,40.7890620350396,0.754174976541042,40.7782102660297,0.000266116853561,4.56311917304993,23.9903130229817,0.590634036820069,23.9902266030971,3.60229547002993E-06,4.68522095680237
,orl200-005-h,89.1108332190979,0.855764219125584,89.1108332211804,-2.33693095967004E-11,4.05064487457275,48.846807796905,0.763840373974334,48.8468077981725,-2.59487963937695E-11,3.62124514579773,27.9281034424949,0.595940355502785,27.9274845023589,2.21624019149423E-05,4.25100493431091
,orl200-005-i,10.4367550576164,0.867131909559609,10.4367550577715,-1.48610195618131E-11,4.39112091064453,5.81622737284971,0.770696675236795,5.81523455021072,0.000170727875276,4.54070997238159,3.35347128997286,0.608208226122463,3.35255492079507,0.000273334576001,4.6289529800415
,orl200-005-j,38.2441287916768,0.867736541064822,38.2441287934385,-4.6062871596059E-11,4.14484190940857,21.0036472162785,0.77055664675114,21.0036472170722,-3.77873744939517E-11,3.66861891746521,12.0013839614656,0.605241522062419,12.0013839621734,-5.89811233515352E-11,3.94467091560364
,orl200-05-a,17.9474877002351,0.820087607876391,17.9474877007834,-3.05471231356536E-11,3.78273415565491,10.1215705316561,0.703038997483568,10.1215705320653,-4.04281362420372E-11,3.84577703475952,6.27663682638043,0.523023922718403,6.27571977429222,0.000146126997571,4.57679009437561
,orl200-05-b,10.3379390621707,0.85244088918193,10.3355083028737,0.000235185268664,4.88529205322266,5.66081322597388,0.741068093481323,5.6608132261983,-3.964378126221E-11,4.31163787841797,3.35165058299502,0.569556431804374,3.35136085438117,8.64510347979448E-05,4.58993911743164
,orl200-05-c,12.0100819949175,0.854102189406481,12.0092514991077,6.91546687880606E-05,4.62750697135925,6.60742161790232,0.744441407741128,6.60728877952019,2.01048246194987E-05,4.75598096847534,3.88424306846702,0.571280923947347,3.88321360197316,0.000265106841749,4.40048813819885
,orl200-05-d,97.570970474482,0.756152142355248,97.3444203945136,0.002327304215797,4.37479496002197,53.5305323736213,0.709706227030929,53.4477919112102,0.001548061378261,3.95942306518555,30.8354668231568,0.516563748109211,30.8164650173873,0.000616612118192,4.35039496421814
,orl200-05-e,108.59128384973,0.639196483680587,108.426749349648,0.001517471482533,4.12604999542236,59.6835643651486,0.634042808545018,59.6419097125866,0.000698412454644,4.35385990142822,34.7837158388239,0.416288090359734,34.7810604246014,7.63465572962394E-05,4.50139999389648
,orl200-05-f,81.7713656970768,0.790428760965541,81.7129395417655,0.000715017176458,4.19312405586243,45.2396383610774,0.712758427227616,45.2319895749151,0.000169101254094,4.49461483955383,26.9845605293284,0.533202135703283,26.971242050912,0.000493802932445,4.20925116539001
,orl200-05-g,5.75919118940951,0.855937231400445,5.7591889120959,3.95422627888911E-07,4.69707703590393,3.23221176894211,0.750669633839865,3.2303344068279,0.000581166491691,4.46881318092346,1.88174633552602,0.577718690995508,1.88124443138167,0.000266793690378,4.52176380157471
,orl200-05-h,21.2001625367448,0.820888169909113,21.192373325968,0.000367547827564,4.45833802223206,11.9016058827153,0.702799971801561,11.9016058829109,-1.64362478601442E-11,4.2353310585022,7.21242294693248,0.517689499144935,7.21242294739099,-6.35715954436746E-11,3.99059987068176
,orl200-05-i,20.6265071257704,0.841314760686896,20.6160499973424,0.000507232395602,4.48742198944092,11.7535798657525,0.734714976409584,11.7491790062404,0.000374567406782,4.42264580726624,7.01626496702451,0.561023395603792,7.01587437775835,5.56722149130514E-05,4.69561696052551
,orl200-05-j,64.1920680767598,0.845591557716734,64.1502027837225,0.000652613572843,4.20066499710083,35.7999109760228,0.74541782917912,35.7929184026644,0.000195361922708,4.35875916481018,21.1474766274497,0.575345594719177,21.1362265519756,0.000532265087453,4.17830300331116
,pard200-a,141.034902960883,0.910456782417176,141.034902963377,-1.76858181124809E-11,5.60545516014099,74.6274341041905,0.839839600769286,74.6274089164447,3.37513336300862E-07,4.5387179851532,40.1248822058333,0.705300763613384,40.1248704352241,2.93349462197288E-07,4.44686508178711
,pard200-b,381.186332750074,0.782277230704329,381.186332767477,-4.56563562916962E-11,3.52814292907715,207.023298355397,0.751075418475016,207.023298356549,-5.56508577834863E-12,6.32732105255127,115.155703905809,0.578836601715201,115.155703909645,-3.33066683976296E-11,3.72623491287231
,pard200-c,356.04434214972,0.763117169232084,356.044342161179,-3.21823000308147E-11,3.26545310020447,194.895233679078,0.734421216245924,194.895233871609,-9.87870614658838E-10,6.27848315238953,109.985811494671,0.559076244797155,109.982947402899,2.60412349341389E-05,4.22175598144531
,pard200-d,342.407330990136,0.800705352807327,342.407331008329,-5.31313556359064E-11,3.32660818099976,184.068059630161,0.777904372863715,184.068059714243,-4.56799912590327E-10,8.14832901954651,103.317393679855,0.619633618009105,103.31739368545,-5.41623006308582E-11,3.75582599639893
,pard200-e,101.799614356857,0.890499771854507,101.799614360253,-3.33568273047681E-11,3.94435501098633,55.8364232334696,0.814091626283889,55.8314563424339,8.896223314046E-05,4.4853630065918,32.0353895457431,0.681609056541003,32.0353271580806,1.94746450341556E-06,4.74158000946045
,pard200-f,25.0854950458396,0.900015570665047,25.0848649160383,2.51199200536743E-05,4.61118197441101,13.6856078219814,0.825230578320628,13.6856078227679,-5.74667775063193E-11,3.79059100151062,7.70844796932461,0.695411634416241,7.70844796977379,-5.82710504286566E-11,3.92002105712891
,pard200-g,324.538489861692,0.857381968339513,324.538489871954,-3.16174816728434E-11,3.4641330242157,177.763432940405,0.805404608513259,177.763432979028,-2.17269188005148E-10,5.85192489624023,100.422462340083,0.667808261826991,100.422462344825,-4.72252397176061E-11,3.5932879447937
,pard200-h,55.5869513477572,0.894883604637606,55.5869513505268,-4.98234224377445E-11,3.57020401954651,30.2215251187201,0.813200107868605,30.2215126269247,4.13341169409947E-07,4.89555311203003,17.0629123565981,0.673885211915204,17.06291235696,-2.12089538514427E-11,3.859375
,pard200-i,130.410469628629,0.902796926148672,130.410469631184,-1.95863034136305E-11,3.63505601882935,70.0280458242337,0.828993454425721,70.0280458256005,-1.95180973743976E-11,3.84371304512024,39.4232818910446,0.700362498133849,39.423281892243,-3.03986764030293E-11,3.70194101333618
,pard200-j,71.3026020142383,0.898848994787402,71.30260201733,-4.33612562204498E-11,3.98906183242798,38.4227177764571,0.821527367644947,38.422717777612,-3.00594535602825E-11,4.55687594413757,21.7156799643294,0.6886259854741,21.7156799649941,-3.0612259025753E-11,3.87146186828613
300,orl300-005-a,207.755319416486,0.857034118695663,207.755319427962,-5.52393073445949E-11,8.30320596694946,110.951838603905,0.786681967508689,110.951838606673,-2.49470334328196E-11,10.5142431259155,62.2487198720169,0.633192535207385,62.2470070047284,2.75172634143438E-05,11.9344830513
,orl300-005-b,99.3675146918572,0.906195998831587,99.3675146975513,-5.73033405308239E-11,7.87116599082947,54.1593473831177,0.830524288129344,54.1448155610901,0.00026838806037,15.1257450580597,30.1456304146111,0.698732459853248,30.1426002090953,0.00010052900197,12.2599258422852
,orl300-005-c,43.6012264880366,0.906968193387933,43.6012264910372,-6.88191800625069E-11,10.8694288730621,23.6215547591541,0.831264500204319,23.6208071974734,3.16484392134165E-05,13.9572811126709,13.2013369238602,0.700850894692361,13.1994776569625,0.000140859126853,13.3490500450134
,orl300-005-d,168.984395115847,0.894052187360751,168.984395124192,-4.93834960812507E-11,15.6845350265503,95.1631537199637,0.828935564049292,95.1383767575055,0.000260430788318,12.9444050788879,53.9693844554608,0.703493879510001,53.9580535199703,0.000209995260232,12.2186589241028
,orl300-005-e,95.1081628386338,0.910544002474004,95.1081628426271,-4.19862590630054E-11,11.7387568950653,50.4083890628337,0.835362631176635,50.4083890654374,-5.16522297927824E-11,11.4187440872192,28.0558095793558,0.705516468424421,28.0558095809455,-5.66615837617708E-11,10.0629079341888
,orl300-005-f,62.5444397404906,0.9077827509898,62.5444397419164,-2.27967599773293E-11,12.9132099151611,34.4251122314057,0.836420818673939,34.422073319355,8.82838178452984E-05,13.5738801956177,19.6745576706106,0.716926200529825,19.6737174317832,4.27086965274899E-05,13.3905701637268
,orl300-005-g,39.0960224318252,0.90551398731498,39.0959150911527,2.74557258236371E-06,13.5553550720215,20.8871407255377,0.827639568338684,20.8871407268724,-6.3900449714945E-11,11.4362308979034,11.8429314570526,0.697943994307141,11.8423559405309,4.85981442054195E-05,12.4584159851074
,orl300-005-h,45.1560848914567,0.902692022450505,45.1509011039019,0.000114810279041,12.7488329410553,24.6543595844119,0.825812632066896,24.6543595847665,-1.43822715378555E-11,11.9248838424683,13.9175620059253,0.694677305561332,13.9175620069142,-7.10589347415545E-11,10.2985649108887
,orl300-005-i,38.4357362909012,0.91188603958593,38.4146908819935,0.000547847930687,11.9961569309235,20.4421013673176,0.837387817785423,20.4420703477445,1.51743794071049E-06,13.7762830257416,11.3431238490572,0.709228285603249,11.3405427376341,0.000227600343548,13.0265820026398
,orl300-005-j,15.2652047941694,0.908586346561918,15.2627367343739,0.000161704931327,12.3241589069366,8.11336283136317,0.831128682388811,8.1133628316274,-3.25667642279509E-11,12.9816739559174,4.57716491978872,0.702724376159941,4.57708479333581,1.75060014257673E-05,12.9594731330872
,orl300-05-a,157.743559047635,0.704053211406234,157.743559054128,-4.11599192045138E-11,10.0682990550995,86.8062506627402,0.666193309351159,86.7718874918985,0.000396017325829,12.9490959644318,50.005670486034,0.460289747786794,49.9931781156366,0.000249881501203,13.1186017990112
,orl300-05-b,111.434778027415,0.884170420246505,111.32696947395,0.000968395654475,11.5008389949799,59.8032215553703,0.797781439853498,59.7951753525796,0.000134562742618,13.9678790569305,34.6035081872694,0.656027408565458,34.6030817769964,1.23228987447258E-05,12.5786719322205
,orl300-05-c,53.1759333716062,0.893546098023628,53.1759333729712,-2.56691501309573E-11,9.72164511680603,29.0113552523826,0.807603168844973,29.0113552532102,-2.85277786318082E-11,12.4731781482697,16.6474322409645,0.666893950192128,16.6444345395229,0.000180102329969,12.2823870182037
,orl300-05-d,113.849381853311,0.898525328128921,113.773230613379,0.000669324756995,11.383278131485,61.1639120247735,0.81891052156514,61.1452903202467,0.000304548468563,12.8067500591278,33.9828650527345,0.677613367403146,33.9808722952916,5.86435046637576E-05,12.209566116333
,orl300-05-e,33.2624294071994,0.895220076179492,33.2566614878294,0.000173436512023,12.2615029811859,18.1628030048517,0.812483677314255,18.1528648892206,0.000547468165036,13.7409958839417,10.2393910038508,0.669982577140106,10.2393737229058,1.68769550078508E-06,13.1378200054169
,orl300-05-f,32.6320610636125,0.900790182697735,32.6320610673975,-1.15989918359832E-10,9.81165313720703,17.6232411527796,0.818988796005442,17.6212047807511,0.000115563723016,12.853492975235,9.91582924333965,0.679897519565759,9.91277037842957,0.00030857820703,13.0434069633484
,orl300-05-g,173.625165837861,0.553906842655352,173.588477678526,0.000211351351343,12.0542159080505,93.6078627851434,0.603789825295122,93.6078627877466,-2.78099462409664E-11,12.7964270114899,53.9971450311749,0.369234183356158,53.9830005473277,0.000262017370354,13.103856086731
,orl300-05-h,33.8606133495919,0.898844737985438,33.8606133503308,-2.18199398768673E-11,11.1105570793152,18.5259464831596,0.819495751990131,18.5182210752525,0.000417178727682,13.3870739936829,10.4216810940674,0.681847346614318,10.4195155980589,0.000207830775636,12.9045751094818
,orl300-05-i,179.358392046119,0,178.507780398991,0.004765123655825,14.2694528102875,99.0417370127381,0.137064737890971,98.5801667508181,0.004682181793085,12.3076000213623,58.2722181920433,0,58.197483705321,0.001284153230759,12.5353419780731
,orl300-05-j,139.087885136783,0.861992028844517,139.032748773318,0.000396571052157,15.1153290271759,75.1761410671133,0.784019040594601,75.1761410684183,-1.73588130368999E-11,9.87188601493835,42.9924930233802,0.632184474660528,42.9924930244727,-2.54114616747955E-11,10.346174955368
,pard300-a,64.7869844772603,0.931644917042448,64.7869844785272,-1.95545987701501E-11,11.8460412025452,34.4054571385364,0.87362397022677,34.4054571391869,-1.89067323398566E-11,10.7901251316071,19.1266180178758,0.774052417380469,19.1266180183905,-2.69101099693282E-11,10.8481130599976
,pard300-b,232.074900885452,0.926504239143533,232.074900971922,-3.72592328321323E-10,16.9974918365479,125.257281418567,0.869452056428298,125.257281420866,-1.83522094097449E-11,12.1936869621277,69.8051515932125,0.766491413935942,69.8051515945603,-1.93078283208573E-11,10.124410867691
,pard300-c,375.475736133038,0.93550277135987,375.475736128036,1.33231114437168E-11,21.1155610084534,196.500773233371,0.881636723099447,196.500773244872,-5.85254934045607E-11,9.28862905502319,106.365673152492,0.783078131452184,106.36371006931,1.845632481898E-05,12.1363170146942
,pard300-d,195.903151589439,0.934653211665108,195.903151601099,-5.95212690681891E-11,11.4335339069366,106.346602289922,0.882548157437901,106.346602292757,-2.66537872668021E-11,10.428297996521,57.7595373208373,0.785960468683739,57.7595373217293,-1.54423725943543E-11,11.3786880970001
,pard300-e,113.962621205035,0.932027291343376,113.962621227032,-1.93016651853692E-10,19.7437679767609,60.5888823269118,0.874582828601819,60.5888823310241,-6.78719798300024E-11,10.2595269680023,33.4992867468304,0.775482982140193,33.499286747331,-1.49446226881753E-11,11.0610921382904
,pard300-f,53.4660170775881,0.934194532727602,53.4660170855529,-1.48970593992344E-10,20.4242401123047,28.4330965638906,0.877722735883113,28.4330965643899,-1.75604644146974E-11,11.2057371139526,15.7397540315126,0.781100465900028,15.7397540321174,-3.84248691709753E-11,10.9727880954742
,pard300-g,467.22981466513,0.920420109942592,467.229814748131,-1.77645030984868E-10,15.7534260749817,253.059097019805,0.865054399583329,253.059097135321,-4.56477350980124E-10,16.472892999649,139.345571715811,0.759481869469481,139.345340187701,1.66154182176833E-06,12.4784359931946
,pard300-h,81.6854803459144,0.93244988900016,81.6854803503701,-5.45463275307142E-11,10.8985350131989,44.0044115084691,0.876986576369702,44.0019751005758,5.53704211616539E-05,12.5847859382629,24.2292725677348,0.777135087602936,24.2292725692836,-6.39221734897706E-11,10.4983441829681
,pard300-i,310.311283657211,0.928935048759135,310.311283789613,-4.26676686094093E-10,16.9578638076782,165.493903813506,0.872135191633533,165.49390381974,-3.76683097928959E-11,9.97083902359009,92.4125963068454,0.772551813037985,92.4125963085993,-1.89787468083244E-11,11.6967349052429
,pard300-j,150.822371052207,0.934228538766653,150.822371063492,-7.48250700285172E-11,17.7066180706024,80.0095367772391,0.878264337340802,80.0095367797342,-3.11846676914342E-11,10.8486371040344,43.8016382528166,0.779867899744839,43.8013991866618,5.45795703499049E-06,13.1564619541168
400,orl400-005-a,202.68182803638,0.933991308218229,202.681828062345,-1.28108143245273E-10,31.9379918575287,106.648499587429,0.875419153104297,106.641614245703,6.45652428880601E-05,28.5606200695038,58.1089947054396,0.771489927239237,58.1089947083234,-4.9627457098574E-11,22.8488168716431
,orl400-005-b,247.846926142699,0.918501936441544,247.846926160721,-7.27151821114042E-11,37.9740560054779,136.416860445753,0.85910906347194,136.408224359612,6.33105971526519E-05,27.6458859443665,75.7092803367934,0.747589358124321,75.709280339964,-4.18791543743405E-11,22.3083350658417
,orl400-005-c,114.928696104468,0.936173370000596,114.92869610571,-1.08081867518385E-11,27.8868899345398,60.9357228691328,0.880273851990215,60.9178037068846,0.000294153123682,25.9828259944916,32.9080215360174,0.778446766557263,32.9079488861624,2.20766888921667E-06,29.3602070808411
,orl400-005-d,96.0636389047301,0.931372439684623,96.0636389067211,-2.07267065541866E-11,26.147696018219,51.1828009642522,0.871098975367134,51.1816263043693,2.29508119934025E-05,29.809632062912,28.3417815662562,0.767388893403297,28.3417815666895,-1.52886198355355E-11,25.8489091396332
,orl400-005-e,133.89078543206,0.9314952023183,133.89078543543,-2.517542849618E-11,25.359475851059,71.2101217720171,0.871494660321599,71.2033316812905,9.53619804893523E-05,26.8182890415192,39.5009944462788,0.768517725559685,39.5009944487715,-6.31055791330454E-11,25.3703300952911
,orl400-005-f,190.12886767311,0.936673389037486,190.089092393559,0.000209245459853,36.5676889419556,100.148493837128,0.879703441792675,100.135604520395,0.000128718619058,27.6162719726562,54.3295078842943,0.778683131555032,54.3295078851661,-1.60460129654414E-11,27.2882299423218
,orl400-005-g,115.351919739384,0.927223826733437,115.351919741889,-2.17137260704266E-11,27.3976650238037,61.9029229261919,0.864578168142745,61.9029229286589,-3.98519895968507E-11,22.9083340167999,34.3586962649697,0.755979453082919,34.3586330496438,1.83986731400472E-06,29.949550151825
,orl400-005-h,41.4796618000054,0.93431372535123,41.4778891310477,4.27376849419906E-05,36.2644739151001,21.8224338544043,0.87611620964328,21.8224338547221,-1.45645015239249E-11,24.0654900074005,11.854869549747,0.772627035487679,11.8540171501184,7.19080812712772E-05,29.0552401542664
,orl400-005-i,188.037265364466,0.931329371948773,188.037265368766,-2.2869802741723E-11,20.9794352054596,98.8960761896159,0.870312651313569,98.896076191668,-2.07508264998334E-11,22.9023711681366,54.3739244507268,0.764371856841791,54.3716739406779,4.13912224098479E-05,28.2515108585358
,orl400-005-j,245.54733395398,0.903800482064795,245.547333988809,-1.41841553811728E-10,40.8693740367889,131.884421141865,0.835498911940733,131.864536331399,0.000150797257694,32.9654719829559,72.9120456772798,0.706168685084186,72.9114867922283,7.66525380419884E-06,28.1922390460968
,orl400-05-a,134.528333079142,0.918516152500598,134.528333083467,-3.21499087473883E-11,19.9424860477448,72.6165546957802,0.850439626898382,72.5959055824214,0.000284439090513,27.7293920516968,40.5483799229703,0.732637989501416,40.5468993609081,3.65148034880352E-05,26.9439759254456
,orl400-05-b,105.792937047607,0.92446975500791,105.788908138213,3.80844217467872E-05,28.1261079311371,56.8560072624919,0.860230096495399,56.8560072630539,-9.88568574060862E-12,21.5071890354156,31.6604160664486,0.749179643001251,31.655598923732,0.000152173482112,25.9999778270721
,orl400-05-c,122.822250002724,0.919211406250053,122.822250011563,-7.19715349243098E-11,31.1371719837189,65.8515845999589,0.85039268270337,65.8227617206713,0.000437886204318,26.7325961589813,36.0359184826702,0.727459286028001,36.0330748642812,7.89168950940216E-05,31.32608294487
,orl400-05-d,176.900032184292,0.913799769012068,176.900032194115,-5.55254704715995E-11,21.4861629009247,96.2254748594679,0.848272546529958,96.2246607421815,8.46058879399829E-06,29.9651510715485,53.4852140211714,0.729491900729334,53.468501077613,0.000312575501868,25.840854883194
,orl400-05-e,171.06682740235,0.913997522631446,171.066827411311,-5.23810172683319E-11,20.5537519454956,92.7968753749975,0.847084085083881,92.7968753812958,-6.78719798195477E-11,24.5525560379028,52.2781169188464,0.730411428327549,52.2721069128785,0.000114975391711,28.259654045105
,orl400-05-f,76.8491004634466,0.912683940000742,76.8491004658131,-3.07939974419245E-11,21.3261818885803,42.9458277748584,0.844926284468281,42.9458277754145,-1.29478592672387E-11,24.7119798660278,24.8280343151218,0.732061135664371,24.819462534677,0.000345365272628,26.5574429035187
,orl400-05-g,174.020883139703,0.915002213184239,174.020883142265,-1.47250884736686E-11,20.2432770729065,92.5678879207893,0.845789392992185,92.5678879224607,-1.80554279828619E-11,22.8329000473022,51.4362985955427,0.72613317528069,51.428958548569,0.000142722061284,27.914039850235
,orl400-05-h,82.3589541278141,0.922652396407324,82.3589541314946,-4.46890123335877E-11,27.7380270957947,44.0963960179704,0.855635894336416,44.0963960188923,-2.09058435486408E-11,22.9640769958496,24.6319745098388,0.741790989126593,24.6319745111846,-5.46364428907366E-11,24.2277300357819
,orl400-05-i,34.0140639533218,0.918940870161588,34.0029726817001,0.000326185352248,27.7498829364777,18.3551267326579,0.850057733345134,18.355126733233,-3.13358602648806E-11,23.4063310623169,10.3751931142541,0.73498229423911,10.3745377464272,6.31707978665801E-05,29.222470998764
,orl400-05-j,38.6634387512451,0.922198544540897,38.66343875355,-5.96148569290372E-11,23.9975850582123,20.6166732000905,0.854175859225327,20.6166732003962,-1.48290279398532E-11,24.8312571048737,11.5392704756237,0.739803106620119,11.5392397558781,2.66219839549628E-06,30.3876051902771
,pard400-a,318.7582064777,0.950320741382253,318.758206837706,-1.12940212855688E-09,37.1773250102997,165.171834259348,0.904201534245642,165.171834273706,-8.69267563656385E-11,33.9217939376831,88.6342176406543,0.82159945079675,88.6342176434543,-3.15902705505265E-11,23.6606359481812
,pard400-b,861.624921717672,0.588070653728639,861.624921750398,-3.79818638645415E-11,28.2475800514221,451.992079412239,0.566214563241464,451.752006310413,0.000531426752893,48.8205409049988,254.620846253218,0.332067962009432,254.540388229956,0.000316091382674,33.9619691371918
,pard400-c,716.54230935799,0.919664371945901,716.542309405102,-6.57491571776511E-11,21.5555601119995,376.214019018965,0.859732097436528,376.214019035538,-4.40520080257758E-11,26.129958152771,203.077513072143,0.745776479338993,203.077513080787,-4.25663277048924E-11,28.1187810897827
,pard400-d,373.442185038016,0.950262252811518,373.442186042515,-2.68983937188132E-09,49.0467510223389,195.469654831022,0.905745194180192,195.469654887265,-2.87731093824893E-10,35.9624319076538,106.554279356131,0.827273794947458,106.554279362586,-6.05823549716254E-11,24.6038341522217
,pard400-e,290.890241143617,0.950891650810019,290.890241336904,-6.64469097617149E-10,36.8249099254608,150.894689978437,0.905350805640906,150.894689988161,-6.44459041321769E-11,22.3111419677734,82.4966025820671,0.827075063661344,82.4966025834908,-1.7258028160085E-11,31.3892059326172
,pard400-f,802.745236637509,0.86849179299083,802.745236697302,-7.44861036759478E-11,43.9114720821381,431.084949427457,0.804666545899581,431.084950047359,-1.43800423123688E-09,37.5734081268311,233.703311503138,0.655456724032184,233.703311531308,-1.20536744031794E-10,40.956817150116
,pard400-g,203.549395674823,0.948296307279089,203.54939572052,-2.24503127919851E-10,36.8303010463715,108.918815006598,0.903445621726284,108.918815013502,-6.33845982288409E-11,23.6591517925262,60.3369601066553,0.825911297546654,60.336960110719,-6.7350691962309E-11,24.9522290229797
,pard400-h,438.276112216618,0.947931304576141,438.276112318397,-2.32224701537622E-10,34.9966239929199,233.890285845939,0.903905520470965,233.890285867397,-9.1740679489968E-11,38.16490483284,130.030343244774,0.827399804412574,130.029884559994,3.52753354843993E-06,29.9958829879761
,pard400-i,61.9605564652898,0.946450348141329,61.9605564677384,-3.95199723985499E-11,23.6022810935974,33.1109789934966,0.899838340120655,33.1109789950111,-4.57416334083714E-11,23.8708119392395,18.0507126827073,0.816412584169562,18.0507126838102,-6.1098554907081E-11,24.0805070400238
,pard400-j,98.6842327659967,0.950295911771359,98.6842327772508,-1.14040817662553E-10,37.343122959137,51.4822321966174,0.904796500684367,51.4822321996334,-5.85852140638384E-11,28.5548858642578,27.378589810639,0.821039086484453,27.378589811383,-2.71745987763663E-11,25.4147341251373


==> orl200-005-a.csv <==
n,Chi,bestObj,Optimality Gap,sdp
200,5,34.03883,84.6,34.03276164
200,20,11.06456,56.9,11.0614854399544
200,30,8.32087210707731,42.9658844734297,8.320836848
200,50,6.090776815761,22.07795284064,6.09077681619245
200,100,4.80512,2.44,4.80512039975397

